Thermal stability of the Nagaoka-Thouless theorems

We prove that the Aizenman-Lieb theorem on ferromagnetism in the Hubbard model holds true even if the electron-phonon interactions and the electron-photon interactions are taken into account. Our proof is based on path integral representations of the partition functions.

==> test.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]
\tikzstyle{new style 1}=[fill=white, draw=red, shape=circle]
\tikzstyle{Box}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=rectangle, minimum width=0.9cm, minimum height=1.5cm]

% Edge styles
\tikzstyle{Red Arrow1}=[->, draw=red]
\tikzstyle{Red Arrow2}=[<-, draw=red]
\tikzstyle{Dashed Line}=[-, draw=black, dashed]
\tikzstyle{RDashed Line}=[-, draw=red]
\tikzstyle{BDashed Line}=[-, draw=blue]
\tikzstyle{Very Thick Line}=[-, draw=black, thick]
\tikzstyle{GVery Thick Line}=[-, draw=green, thick]
\tikzstyle{new edge style 0}=[-]
\tikzstyle{Very Thick Arrow1}=[->, draw=black, very thick]
\tikzstyle{Very Thick Arrow1}=[<-, draw=black, very thick]


==> test2.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]


% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]



\tikzstyle{new style 1}=[fill=white, draw=red, shape=circle]


% Edge styles
\tikzstyle{Red Arrow1}=[->, draw=red]
\tikzstyle{Red Arrow2}=[<-, draw=red]
\tikzstyle{Dashed Line}=[-, draw=black, dashed]

\tikzstyle{RDashed Line}=[-, draw=red]
\tikzstyle{BDashed Line}=[-, draw=blue]
\tikzstyle{Very Thick Line}=[-, draw=black, thick]

\tikzstyle{GVery Thick Line}=[-, draw=green,  thick]
\tikzstyle{new edge style 0}=[-]

\tikzstyle{Very Thick Arrow1}=[->, draw=black, very thick]
\tikzstyle{Very Thick Arrow1}=[<-, draw=black, very thick]

